Robot Vulnerability and the Elicitation of User Empathy

This paper describes a between-subjects Amazon Mechanical Turk study (n = 220) that investigated how a robot's affective narrative influences its ability to elicit empathy in human observers. We first conducted a pilot study to develop and validate the robot's affective narratives. Then, in the full study, the robot used one of three different affective narrative strategies (funny, sad, neutral) while becoming less functional at its shopping task over the course of the interaction. As the functionality of the robot degraded, participants were repeatedly asked if they were willing to help the robot. The results showed that conveying a sad narrative significantly influenced the participants' willingness to help the robot throughout the interaction and determined whether participants felt empathetic toward the robot throughout the interaction. Furthermore, a higher amount of past experience with robots also increased the participants' willingness to help the robot. This work suggests that affective narratives can be useful in short-term interactions that benefit from emotional connections between humans and robots.

==> corrections.txt <==
I would have spent a couple of words more on the Empathy
Questionnaire, since it is also a novel part of your work
and the results from its questions and answers are not
really investigated in details.
——————
Here we could include the discarded results and overall cohesion of the empathy questionnaire. A bit unsure here if that is what they’re looking for.


Be careful of spelling mistakes: 1) do not complete the
sentence that concludes the literature review, right before
the Method section; 2) the ìtî is missing from the word
robot in the second item of your questionnaire ìI found it
difficult to empathize with the roboî; 3) the ìyî is
missing from they in this sentence ì35% of the participants
at step 5 and THE also both managed
to persuade participants to aid them up until the final
step.î
—————
Correct these



